Utility-Driven Speculative Decoding for Mixture-of-Experts

GPU memory bandwidth is the main bottleneck for low-latency Large Language Model (LLM) inference. Speculative decoding leverages idle GPU compute by using a lightweight drafter to propose K tokens, which the LLM verifies in parallel, boosting token throughput. In conventional dense LLMs, all model weights are fetched each iteration, so speculation adds no latency overhead. Emerging Mixture of Experts (MoE) models activate only a subset of weights per token, greatly reducing data movement. However, we show that speculation is ineffective for MoEs: draft tokens collectively activate more weights, increasing data movement and verification time by 2-3x. When token throughput gains fail to offset this overhead, speculation causes slowdowns up to 1.5x, making it infeasible. Even when useful, the optimal K varies by task, model, and even between requests and iterations. Thus, despite widespread use in dense LLMs, speculation remains impractical in leading MoEs. We present Cascade, a utility-driven framework that selectively enables speculation to avoid slowdowns and dynamically tunes K to accelerate MoE serving. Cascade uses a lightweight metric, speculation utility, the ratio of token gains to verification cost, which shows iteration-level locality, enabling periodic decisions via short test and longer set phases. For each request, Cascade disables speculation if utility drops below one during testing, and when utility exceeds one, tests multiple K-values to choose the utility-maximizing K for the set phase. We implement Cascade in vLLM and evaluate it on five popular MoEs with workloads spanning code, math, extraction, and mixed tasks. Cascade limits slowdown to 5% (vs. 1.5x) and improves throughput by 7-14% over static K, making speculative decoding practical for MoEs.

==> backup_ref.txt <==


@article{ainslie2023gqa,
  title={Gqa: Training generalized multi-query transformer models from multi-head checkpoints},
  author={Ainslie, Joshua and Lee-Thorp, James and de Jong, Michiel and Zemlyanskiy, Yury and Lebr{\'o}n, Federico and Sanghai, Sumit},
  journal={arXiv preprint arXiv:2305.13245},
  year={2023}
}

@article{chen2023accelerating,
  title={Accelerating large language model decoding with speculative sampling},
  author={Chen, Charlie and Borgeaud, Sebastian and Irving, Geoffrey and Lespiau, Jean-Baptiste and Sifre, Laurent and Jumper, John},
  journal={arXiv preprint arXiv:2302.01318},
  year={2023}
}
@article{cobbe2021training,
  title={Training verifiers to solve math word problems},
  author={Cobbe, Karl and Kosaraju, Vineet and Bavarian, Mohammad and Chen, Mark and Jun, Heewoo and Kaiser, Lukasz and Plappert, Matthias and Tworek, Jerry and Hilton, Jacob and Nakano, Reiichiro and others},
  journal={arXiv preprint arXiv:2110.14168},
  year={2021}
}

@article{grattafiori2024llama,
  title={The llama 3 herd of models},
  author={Grattafiori, Aaron and Dubey, Abhimanyu and Jauhri, Abhinav and Pandey, Abhinav and Kadian, Abhishek and Al-Dahle, Ahmad and Letman, Aiesha and Mathur, Akhil and Schelten, Alan and Vaughan, Alex and others},
  journal={arXiv preprint arXiv:2407.21783},
  year={2024}
}
@misc{qualcommSL3,
title={Accelerating generative AI at the edge
},
url={https://www.qualcomm.com/news/onq/2023/11/accelerating-generative-ai-at-the-edge},
journal={Qualcomm},
year={2023},
author={Dr. Joseph Soriaga}
}

@misc{dbrx, title={Introducing DBRX: A New State-of-the-Art Open LLM}, url={https://www.databricks.com/blog/introducing-dbrx-new-state-art-open-llm}, journal={Databricks}, year={2024}, author={Databricks}} 

@misc{snowflake_arctic, title={Snowflake Arctic - LLM for enterprise AI}, url={https://www.snowflake.com/blog/arctic-open-efficient-foundation-language-models-snowflake/}, journal={Snowflake}, author={Staff, Snowflake}, year={2024}, month={Apr}} 

@misc{gpt4_moe, title={Peering inside GPT-4: Understanding its mixture of experts (MOE) architecture}, url={https://medium.com/@seanbetts/peering-inside-gpt-4-understanding-its-mixture-of-experts-moe-architecture-2a42eb8bdcb3}, journal={Medium}, publisher={Medium}, author={Betts, Sean}, year={2023}, month={Jul}} 

@misc{mixtral_trtllm, title={Performance Analysis of Mixtral 8x7B for TRT-LLM}, url={https://docs.google.com/presentation/d/11auf-dIpmOJCfwgUbk_qSvFzHgfUWsyI/edit#slide=id.p1}, journal={Nvidia Internal Product Presentation}, author={Duan, Kefeng and Chen, Xiaoming and Tseng, Yu-Hsuan  and  Qu, Hengyi  and Demouth, Julien  and Yang, June},year={2024}}

@misc{qwen_moe, title={QWEN1.5-Moe: Matching 7B model performance with 1/3 activated parameters}, url={https://qwenlm.github.io/blog/qwen-moe/}, journal={Qwen}, author={Team, Qwen}, year={2024}, month={Mar}} 

@misc{nllbteam2022language,
      title={No Language Left Behind: Scaling Human-Centered Machine Translation}, 
      author={NLLB Team and Marta R. Costa-jussà and James Cross and Onur Çelebi and Maha Elbayad and Kenneth Heafield and Kevin Heffernan and Elahe Kalbassi and Janice Lam and Daniel Licht and Jean Maillard and Anna Sun and Skyler Wang and Guillaume Wenzek and Al Youngblood and Bapi Akula and Loic Barrault and Gabriel Mejia Gonzalez and Prangthip Hansanti and John Hoffman and Semarley Jarrett and Kaushik Ram Sadagopan and Dirk Rowe and Shannon Spruit and Chau Tran and Pierre Andrews and Necip Fazil Ayan and Shruti Bhosale and Sergey Edunov and Angela Fan and Cynthia Gao and Vedanuj Goswami and Francisco Guzmán and Philipp Koehn and Alexandre Mourachko and Christophe Ropers and Safiyyah Saleem and Holger Schwenk and Jeff Wang},
      year={2022},
      eprint={2207.04672},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{chung2022scaling,
      title={Scaling Instruction-Finetuned Language Models}, 
      author={Hyung Won Chung and Le Hou and Shayne Longpre and Barret Zoph and Yi Tay and William Fedus and Yunxuan Li and Xuezhi Wang and Mostafa Dehghani and Siddhartha Brahma and Albert Webson and Shixiang Shane Gu and Zhuyun Dai and Mirac Suzgun and Xinyun Chen and Aakanksha Chowdhery and Alex Castro-Ros and Marie Pellat and Kevin Robinson and Dasha Valter and Sharan Narang and Gaurav Mishra and Adams Yu and Vincent Zhao and Yanping Huang and Andrew Dai and Hongkun Yu and Slav Petrov and Ed H. Chi and Jeff Dean and Jacob Devlin and Adam Roberts and Denny Zhou and Quoc V. Le and Jason Wei},
      year={2022},
      eprint={2210.11416},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@article{touvron2023llama2,
  title={Llama 2: Open foundation and fine-tuned chat models},
  author={Touvron, Hugo and Martin, Louis and Stone, Kevin and Albert, Peter and Almahairi, Amjad and Babaei, Yasmine and Bashlykov, Nikolay and Batra, Soumya and Bhargava, Prajjwal and Bhosale, Shruti and others},
  journal={arXiv preprint arXiv:2307.09288},
  year={2023}
}


@article{fourth_reference,
  author = {Espresso, Oliver},
  title = {Commercial Coffee Machines and Customization},
  journal = {CoffeeTech Quarterly},
  year = {2019}
}

@inproceedings{coppos_cosp,
  author = {Ricardo Cafeína and Isabela Pourover},
  title = {COPPOS: Brewing Excellence Beyond Espresso},
  booktitle = {Proceedings of the Crazy Over-the-Top Specialty Coffee Pioneers (COSP) Conference},
  year = {2020},
  publisher = {BrewMaster Press},
}

@inproceedings{flops_osci,
  author = {Marco Espresso and Sofia Cappuccino},
  title = {FLOPS: Brewing Laughter and Latte},
  booktitle = {Proceedings of the Operating System Support for Coffee Innovations (OSCI) Conference},
  year = {2021},
  publisher = {BeanTech Publications},
}

@article{meta_moe_inference,
  title={Towards MoE Deployment: Mitigating Inefficiencies in Mixture-of-Expert (MoE) Inference},
  author={Huang, Haiyang and Ardalani, Newsha and Sun, Anna and Ke, Liu and Lee, Hsien-Hsin S and Sridhar, Anjali and Bhosale, Shruti and Wu, Carole-Jean and Lee, Benjamin},
  journal={arXiv preprint arXiv:2303.06182},
  year={2023}
}

@misc{moe_offloading,
      title={Fast Inference of Mixture-of-Experts Language Models with Offloading}, 
      author={Artyom Eliseev and Denis Mazur},
      year={2023},
      eprint={2312.17238},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{kong2023swapmoe,
      title={SwapMoE: Efficient Memory-Constrained Serving of Large Sparse MoE Models via Dynamic Expert Pruning and Swapping}, 
      author={Rui Kong and Yuanchun Li and Qingtian Feng and Weijun Wang and Linghe Kong and Yunxin Liu},
      year={2023},
      eprint={2308.15030},
      archivePrefix={arXiv},
      primaryClass={cs.AI}
}

@misc{inter_layer_affinity,
      title={Exploiting Inter-Layer Expert Affinity for Accelerating Mixture-of-Experts Model Inference}, 
      author={Jinghan Yao and Quentin Anthony and Aamir Shafi and Hari Subramoni and Dhabaleswar K. and Panda},
      year={2024},
      eprint={2401.08383},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{xue2024moeinfinity,
      title={MoE-Infinity: Activation-Aware Expert Offloading for Efficient MoE Serving}, 
      author={Leyang Xue and Yao Fu and Zhan Lu and Luo Mai and Mahesh Marina},
      year={2024},
      eprint={2401.14361},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{hwang2024pregated,
      title={Pre-gated MoE: An Algorithm-System Co-Design for Fast and Scalable Mixture-of-Expert Inference}, 
      author={Ranggi Hwang and Jianyu Wei and Shijie Cao and Changho Hwang and Xiaohu Tang and Ting Cao and Mao Yang},
      year={2024},
      eprint={2308.12066},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}
@article{huang2023towards,
  title={Towards moe deployment: Mitigating inefficiencies in mixture-of-expert (moe) inference},
  author={Huang, Haiyang and Ardalani, Newsha and Sun, Anna and Ke, Liu and Lee, Hsien-Hsin S and Sridhar, Anjali and Bhosale, Shruti and Wu, Carole-Jean and Lee, Benjamin},
  journal={arXiv preprint arXiv:2303.06182},
  year={2023}
}
@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}


@misc{raposo2024mixtureofdepths,
      title={Mixture-of-Depths: Dynamically allocating compute in transformer-based language models}, 
      author={David Raposo and Sam Ritter and Blake Richards and Timothy Lillicrap and Peter Conway Humphreys and Adam Santoro},
      year={2024},
      eprint={2404.02258},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@article{switchtransformer,
  author  = {William Fedus and Barret Zoph and Noam Shazeer},
  title   = {Switch Transformers: Scaling to Trillion Parameter Models with Simple and Efficient Sparsity},
  journal = {Journal of Machine Learning Research},
  year    = {2022},
  volume  = {23},
  number  = {120},
  pages   = {1--39},
  url     = {http://jmlr.org/papers/v23/21-0998.html}
}

@article{jiang2024mixtral,
  title={Mixtral of experts},
  author={Jiang, Albert Q and Sablayrolles, Alexandre and Roux, Antoine and Mensch, Arthur and Savary, Blanche and Bamford, Chris and Chaplot, Devendra Singh and Casas, Diego de las and Hanna, Emma Bou and Bressand, Florian and others},
  journal={arXiv preprint arXiv:2401.04088},
  year={2024}
}

@article{shazeer2017moe,
  title={Outrageously large neural networks: The sparsely-gated mixture-of-experts layer},
  author={Shazeer, Noam and Mirhoseini, Azalia and Maziarz, Krzysztof and Davis, Andy and Le, Quoc and Hinton, Geoffrey and Dean, Jeff},
  journal={arXiv preprint arXiv:1701.06538},
  year={2017}
}

@inproceedings{pagedattention_vllm,
  title={Efficient memory management for large language model serving with pagedattention},
  author={Kwon, Woosuk and Li, Zhuohan and Zhuang, Siyuan and Sheng, Ying and Zheng, Lianmin and Yu, Cody Hao and Gonzalez, Joseph and Zhang, Hao and Stoica, Ion},
  booktitle={Proceedings of the 29th Symposium on Operating Systems Principles},
  pages={611--626},
  year={2023}
}

@article{zhang2024h2o_heavyhitters,
  title={H2o: Heavy-hitter oracle for efficient generative inference of large language models},
  author={Zhang, Zhenyu and Sheng, Ying and Zhou, Tianyi and Chen, Tianlong and Zheng, Lianmin and Cai, Ruisi and Song, Zhao and Tian, Yuandong and R{\'e}, Christopher and Barrett, Clark and others},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

@article{attentionsinks,
  title={Efficient streaming language models with attention sinks},
  author={Xiao, Guangxuan and Tian, Yuandong and Chen, Beidi and Han, Song and Lewis, Mike},
  journal={arXiv preprint arXiv:2309.17453},
  year={2023}
}

@article{adnan2024keyformer,
  title={Keyformer: Kv cache reduction through key tokens selection for efficient generative inference},
  author={Adnan, Muhammad and Arunkumar, Akhil and Jain, Gaurav and Nair, Prashant J and Soloveychik, Ilya and Kamath, Purushotham},
  journal={arXiv preprint arXiv:2403.09054},
  year={2024}
}

@article{mirzadeh2023relu,
  title={Relu strikes back: Exploiting activation sparsity in large language models},
  author={Mirzadeh, Iman and Alizadeh, Keivan and Mehta, Sachin and Del Mundo, Carlo C and Tuzel, Oncel and Samei, Golnoosh and Rastegari, Mohammad and Farajtabar, Mehrdad},
  journal={arXiv preprint arXiv:2310.04564},
  year={2023}
}

@article{jiang2023mistral,
  title={Mistral 7B},
  author={Jiang, Albert Q and Sablayrolles, Alexandre and Mensch, Arthur and Bamford, Chris and Chaplot, Devendra Singh and Casas, Diego de las and Bressand, Florian and Lengyel, Gianna and Lample, Guillaume and Saulnier, Lucile and others},
  journal={arXiv preprint arXiv:2310.06825},
  year={2023}
}

@article{gpt3paper,
  title={Language Models are Few-shot Learners},
  author={Brown, Tom and Mann, Benjamin and Ryder, Nick and Subbiah, Melanie and Kaplan, Jared D and Dhariwal, Prafulla and Neelakantan, Arvind and Shyam, Pranav and Sastry, Girish and Askell, Amanda and others},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={1877--1901},
  year={2020}
}

@article{gpt4report,
  title={GPT-4 Technical Report},
  author={Achiam, Josh and Adler, Steven and Agarwal, Sandhini and Ahmad, Lama and Akkaya, Ilge and Aleman, Florencia Leoni and Almeida, Diogo and Altenschmidt, Janko and Altman, Sam and Anadkat, Shyamal and others},
  journal={arXiv preprint arXiv:2303.08774},
  year={2023}
}

@misc{gemini1.5, title={Our next-generation model: Gemini 1.5
}, url={https://blog.google/technology/ai/google-gemini-next-generation-model-february-2024/#sundar-note}, journal={Google}, year={2024}, author={Google}}

@article{guo2025deepseek,
  title={Deepseek-r1: Incentivizing reasoning capability in llms via reinforcement learning},
  author={Guo, Daya and Yang, Dejian and Zhang, Haowei and Song, Junxiao and Zhang, Ruoyu and Xu, Runxin and Zhu, Qihao and Ma, Shirong and Wang, Peiyi and Bi, Xiao and others},
  journal={arXiv preprint arXiv:2501.12948},
  year={2025}
}

@misc{llama4, title={The Llama 4 herd: The beginning of a new era of natively multimodal AI innovation}, url={https://ai.meta.com/blog/llama-4-multimodal-intelligence/}, journal={Meta}, year={2025}, author={Meta}} 

@misc{trtllm,
title={TensorRT-LLM: A TensorRT Toolbox for Optimized Large Language Model Inference},
url={https://github.com/NVIDIA/TensorRT-LLM},
journal={Nvidia},
year={2025},
author={Nvidia}

}

@misc{tgi,
title={Large Language Model Text Generation Inference},
url={https://github.com/huggingface/text-generation-inference},
journal={Hugging Face},
year={2025},
author={Hugging Face}

}

@article{cai2024medusa,
  title={Medusa: Simple LLM Inference Acceleration Framework with Multiple Decoding Heads}, 
  author={Cai, Tianle and Li, Yuhong and Geng, Zhengyang and Peng, Hongwu and Lee, Jason D and Chen, Deming and Dao, Tri},
  journal={arXiv preprint arXiv:2401.10774},
  year={2024}
}

@article{li2024eagle,
  title={EAGLE: Speculative Sampling Requires Rethinking Feature Uncertainty}, 
  author={Li, Yuhui and Wei, Fangyun and Zhang, Chao and Zhang, Hongyang},
  journal={arXiv preprint arXiv:2401.15077},
  year={2024}
}

@article{gsm8k,
  title={Training Verifiers to Solve Math Word Problems},
  author={Cobbe, Karl and Kosaraju, Vineet and Bavarian, Mohammad and Chen, Mark and Jun, Heewoo and Kaiser, Lukasz and Plappert, Matthias and Tworek, Jerry and Hilton, Jacob and Nakano, Reiichiro and others},
  journal={arXiv preprint arXiv:2110.14168},
  year={2021}
}

@article{humaneval,
  title={Evaluating Large Language Models Trained on Code},
  author={Chen, Mark and Tworek, Jerry and Jun, Heewoo and Yuan, Qiming and Pinto, Henrique Ponde De Oliveira and Kaplan, Jared and Edwards, Harri and Burda, Yuri and Joseph, Nicholas and Brockman, Greg and others},
  journal={arXiv preprint arXiv:2107.03374},
  year={2021}
}

@article{mtbench,
  title={Judging LLM-as-a-Judge with MT-Bench and Chatbot Arena},
  author={Zheng, Lianmin and Chiang, Wei-Lin and Sheng, Ying and Zhuang, Siyuan and Wu, Zhanghao and Zhuang, Yonghao and Lin, Zi and Li, Zhuohan and Li, Dacheng and Xing, Eric and others},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  pages={46595--46623},
  year={2023}
}

@misc{saxena2023prompt,
    title = {Prompt Lookup Decoding},
    author = {Apoorv Saxena},
    year = {2023},
    month = {November},
    url = {https://github.com/apoorvumang/prompt-lookup-decoding/}
}

@misc{fu2023lookahead,
    title = {Breaking the Sequential Dependency of LLM Inference Using Lookahead Decoding},
    url = {https://lmsys.org/blog/2023-11-21-lookahead-decoding/},
    author = {Yichao Fu and Peter Bailis and Ion Stoica and Hao Zhang},
    month = {November},
    year = {2023}
}

@article{brown2024dynamic,
  title={Dynamic Depth Decoding: Faster Speculative Decoding for LLMs},
  author={Brown, Oscar and Wang, Zhengjie and Do, Andrea and Mathew, Nikhil and Yu, Cheng},
  journal={arXiv preprint arXiv:2409.00142},
  year={2024}
}


@InProceedings{speculative-decoding,
  title = 	 {Fast Inference from Transformers via Speculative Decoding},
  author =       {Leviathan, Yaniv and Kalman, Matan and Matias, Yossi},
  booktitle = 	 {Proceedings of the 40th International Conference on Machine Learning},
  pages = 	 {19274--19286},
  year = 	 {2023},
  volume = 	 {202},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {23--29 Jul},
  publisher =    {PMLR},
}

@inproceedings{vllm,
  title={Efficient Memory Management for Large Language Model Serving with PagedAttention},
  author={Woosuk Kwon and Zhuohan Li and Siyuan Zhuang and Ying Sheng and Lianmin Zheng and Cody Hao Yu and Joseph E. Gonzalez and Hao Zhang and Ion Stoica},
  booktitle={Proceedings of the ACM SIGOPS 29th Symposium on Operating Systems Principles},
  year={2023}
}
@article{deepseekv1,
  title={DeepSeekMoE: Towards Ultimate Expert Specialization in Mixture-of-Experts Language Models}, 
  author={Dai, Damai and Deng, Chengqi and Zhao, Chenggang and Xu, RX and Gao, Huazuo and Chen, Deli and Li, Jiashi and Zeng, Wangding and Yu, Xingkai and Wu, Yu and others},
  journal={arXiv preprint arXiv:2401.06066},
  year={2024}
}

@article{abdin2024phi,
  title={Phi-3 technical report: A highly capable language model locally on your phone},
  author={Abdin, Marah and Aneja, Jyoti and Awadalla, Hany and Awadallah, Ahmed and Awan, Ammar Ahmad and Bach, Nguyen and Bahree, Amit and Bakhtiari, Arash and Bao, Jianmin and Behl, Harkirat and others},
  journal={arXiv preprint arXiv:2404.14219},
  year={2024}
}

@article{muennighoff2024olmoe,
  title={OLMoE: Open Mixture-of-Experts Language Models}, 
  author={Muennighoff, Niklas and Soldaini, Luca and Groeneveld, Dirk and Lo, Kyle and Morrison, Jacob and Min, Sewon and Shi, Weijia and Walsh, Pete and Tafjord, Oyvind and Lambert, Nathan and others},
  journal={arXiv preprint arXiv:2409.02060},
  year={2024}
}

@article{li2024eagle2,
  title={EAGLE-2: Faster Inference of Language Models with Dynamic Draft Trees},
  author={Li, Yuhui and Wei, Fangyun and Zhang, Chao and Zhang, Hongyang},
  journal={arXiv preprint arXiv:2406.16858},
  year={2024}
}

@article{li2025eagle3,
  title={EAGLE-3: Scaling up Inference Acceleration of Large Language Models via Training-Time Test},
  author={Li, Yuhui and Wei, Fangyun and Zhang, Chao and Zhang, Hongyang},
  journal={arXiv preprint arXiv:2503.01840},
  year={2025}
}

@article{wen2024ctcdraft,
  title={Speculative Decoding with CTC-based Draft Model for LLM Inference Acceleration},
  author={Wen, Zhuofan and Gui, Shangtong and Feng, Yang},
  journal={Advances in Neural Information Processing Systems},
  volume={37},
  pages={92082--92100},
  year={2024}
}

@article{cheng2024recurrentdraft,
  title={Recurrent Drafter for Fast Speculative Decoding in Large Language Models}, 
  author={Cheng, Yunfei and Zhang, Aonan and Zhang, Xuanyu and Wang, Chong and Wang, Yi},
  journal={arXiv preprint arXiv:2403.09919},
  year={2024}
}

@article{zhao2024ouroboros,
  title={Ouroboros: Generating Longer Drafts Phrase by Phrase for Faster Speculative Decoding},
  author={Zhao, Weilin and Huang, Yuxiang and Han, Xu and Xu, Wang and Xiao, Chaojun and Zhang, Xinrong and Fang, Yewei and Zhang, Kaihuo and Liu, Zhiyuan and Sun, Maosong},
  journal={arXiv preprint arXiv:2402.13720},
  year={2024}
}

@article{brown2024ddd,
  title={Dynamic Depth Decoding: Faster Speculative Decoding for LLMs},
  author={Brown, Oscar and Wang, Zhengjie and Do, Andrea and Mathew, Nikhil and Yu, Cheng},
  journal={arXiv preprint arXiv:2409.00142},
  year={2024}
}

@article{mamou2024disco,
  title={Dynamic speculation lookahead accelerates speculative decoding of large language models},
  author={Mamou, Jonathan and Pereg, Oren and Korat, Daniel and Berchansky, Moshe and Timor, Nadav and Wasserblat, Moshe and Schwartz, Roy},
  journal={arXiv preprint arXiv:2405.04304},
  year={2024}
}

@article{zhang2024svip,
  title={Draft Model Knows When to Stop: A Self-Verification Length Policy for Speculative Decoding},
  author={Zhang, Ziyin and Xu, Jiahao and Liang, Tian and Chen, Xingyu and He, Zhiwei and Wang, Rui and Tu, Zhaopeng},
  journal={arXiv preprint arXiv:2411.18462},
  year={2024}
}

@article{liu2024pearl,
  title={PEARL: Parallel Speculative Decoding with Adaptive Draft Length}, 
  author={Liu, Tianyu and Li, Yun and Lv, Qitan and Liu, Kai and Zhu, Jianchen and Hu, Winston},
  journal={arXiv preprint arXiv:2408.11850},
  year={2024}
}

@article{li2025adaserve,
  title={AdaServe: SLO-Customized LLM Serving with Fine-Grained Speculative Decoding},
  author={Li, Zikun and Chen, Zhuofu and Delacourt, Remi and Oliaro, Gabriele and Wang, Zeyu and Chen, Qinghan and Lin, Shuhuai and Yang, April and Zhang, Zhihao and Chen, Zhuoming and others},
  journal={arXiv preprint arXiv:2501.12162},
  year={2025}
}

@article{spector2023ssd,
  title={Accelerating LLM Inference with Staged Speculative Decoding}, 
  author={Spector, Benjamin and Re, Chris},
  journal={arXiv preprint arXiv:2308.04623},
  year={2023}
}

@article{liu2024smartspec,
  title={Optimizing Speculative Decoding for Serving Large Language Models Using Goodput},
  author={Liu, Xiaoxuan and Daniel, Cade and Hu, Langxiang and Kwon, Woosuk and Li, Zhuohan and Mo, Xiangxi and Cheung, Alvin and Deng, Zhijie and Stoica, Ion and Zhang, Hao},
  journal={arXiv preprint arXiv:2406.14066},
  year={2024}
}

@article{huang2025specserve,
  title={SpecServe: Efficient and SLO-Aware Large Language Model Serving with Adaptive Speculative Decoding}, 
  author={Huang, Kaiyu and Wu, Hao and Shi, Zhubo and Zou, Han and Yu, Minchen and Shi, Qingjiang},
  journal={arXiv preprint arXiv:2503.05096},
  year={2025}
}

@article{xie2024moe-pruner,
  title={MoE-Pruner: Pruning Mixture-of-Experts Large Language Model using the Hints from Its Router},
  author={Xie, Yanyue and Zhang, Zhi and Zhou, Ding and Xie, Cong and Song, Ziang and Liu, Xin and Wang, Yanzhi and Lin, Xue and Xu, An},
  journal={arXiv preprint arXiv:2410.12013},
  year={2024}
}

@article{huang2025milo,
  title={MiLo: Efficient Quantized MoE Inference with Mixture of Low-Rank Compensators},
  author={Huang, Beichen and Yuan, Yueming and Shao, Zelei and Zhang, Minjia},
  journal={arXiv preprint arXiv:2504.02658},
  year={2025}
}

@article{zhao2024atom,
  title={Atom: Low-bit Quantization for Efficient and Accurate LLM Serving}, 
  author={Zhao, Yilong and Lin, Chien-Yu and Zhu, Kan and Ye, Zihao and Chen, Lequn and Zheng, Size and Ceze, Luis and Krishnamurthy, Arvind and Chen, Tianqi and Kasikci, Baris},
  journal={Proceedings of Machine Learning and Systems},
  volume={6},
  pages={196--209},
  year={2024}
}

@article{skliar2024cache-conditional,
  title={Mixture of cache-conditional experts for efficient mobile device inference},
  author={Skliar, Andrii and van Rozendaal, Ties and Lepert, Romain and Boinovski, Todor and van Baalen, Mart and Nagel, Markus and Whatmough, Paul and Bejnordi, Babak Ehteshami},
  journal={arXiv preprint arXiv:2412.00099},
  year={2024}
}

@misc{nishu2025tokendifficultymoe,
      title={From Dense to Dynamic: Token-Difficulty Driven MoEfication of Pre-Trained LLMs}, 
      author={Kumari Nishu and Sachin Mehta and Samira Abnar and Mehrdad Farajtabar and Maxwell Horton and Mahyar Najibi and Moin Nabi and Minsik Cho and Devang Naik},
      year={2025},
      eprint={2502.12325},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2502.12325}, 
}

@inproceedings{cao2025moe-lighning,
  title={MoE-Lightning: High-Throughput MoE Inference on Memory-constrained GPUs},
  author={Cao, Shiyi and Liu, Shu and Griggs, Tyler and Schafhalter, Peter and Liu, Xiaoxuan and Sheng, Ying and Gonzalez, Joseph E and Zaharia, Matei and Stoica, Ion},
  booktitle={Proceedings of the 30th ACM International Conference on Architectural Support for Programming Languages and Operating Systems, Volume 1},
  pages={715--730},
  year={2025}
}

@article{du2024sida,
  title={SiDA-MoE: Sparsity-Inspired Data-Aware Serving for Efficient and Scalable Large Mixture-of-Experts Models}, 
  author={Du, Zhixu and Li, Shiyu and Wu, Yuhao and Jiang, Xiangyu and Sun, Jingwei and Zheng, Qilin and Wu, Yongkai and Li, Ang and Li, Hai and Chen, Yiran},
  journal={Proceedings of Machine Learning and Systems},
  volume={6},
  pages={224--238},
  year={2024}
}

==> graphs_code/llama_mixtral_ffn_exec_time.csv <==
Batch Size	LLAMA	Mixtral
1	1	1
2	1	1.75
4	1	2.74
8	1	3.6
16	1	3.96
32	1	4

==> graphs_code/s_curve_data.csv <==
Bmk	Model	n-gram K	base_perf	midas
GSM8K	Mixtral	0	1	1
GSM8K	Mixtral	1	0.79	0.98
GSM8K	Mixtral	2	0.72	0.96
GSM8K	Mixtral	3	0.65	0.95
GSM8K	Mixtral	4	0.6	0.94
GSM8K	Mixtral	5	0.56	0.93
GSM8K	Mixtral	6	0.54	0.92
GSM8K	Mixtral	7	0.52	0.91
GSM8K	DeepSeek	0	1	1
GSM8K	DeepSeek	1	0.89	0.96
GSM8K	DeepSeek	2	0.87	0.97
GSM8K	DeepSeek	3	0.81	0.96
GSM8K	DeepSeek	4	0.75	0.95
GSM8K	DeepSeek	5	0.7	0.94
GSM8K	DeepSeek	6	0.66	0.94
GSM8K	DeepSeek	7	0.63	0.93
GSM8K	OLMoE	0	1	1
GSM8K	OLMoE	1	1.09	1.08
GSM8K	OLMoE	2	1.14	1.14
GSM8K	OLMoE	3	1.09	1.1
GSM8K	OLMoE	4	1.04	1.03
GSM8K	OLMoE	5	1	1
GSM8K	OLMoE	6	0.97	0.98
GSM8K	OLMoE	7	0.94	0.97
GSM8K	Phi	0	1	1
GSM8K	Phi	1	0.87	0.99
GSM8K	Phi	2	0.81	0.98
GSM8K	Phi	3	0.74	0.97
GSM8K	Phi	4	0.68	0.96
GSM8K	Phi	5	0.64	0.95
GSM8K	Phi	6	0.6	0.93
GSM8K	Phi	7	0.56	0.93
GSM8K	Qwen	0	1	1
GSM8K	Qwen	1	0.95	0.97
GSM8K	Qwen	2	0.91	0.98
GSM8K	Qwen	3	0.85	0.97
GSM8K	Qwen	4	0.79	0.96
GSM8K	Qwen	5	0.74	0.95
GSM8K	Qwen	6	0.7	0.94
GSM8K	Qwen	7	0.66	0.94
HumanEval	Mixtral	0	1	1
HumanEval	Mixtral	1	0.83	0.99
HumanEval	Mixtral	2	1.35	1.06
HumanEval	Mixtral	3	1.39	1.06
HumanEval	Mixtral	4	1.4	1.05
HumanEval	Mixtral	5	1.4	1.05
HumanEval	Mixtral	6	1.39	1.05
HumanEval	Mixtral	7	1.38	1.05
HumanEval	DeepSeek	0	1	1
HumanEval	DeepSeek	1	0.92	1.01
HumanEval	DeepSeek	2	0.91	1.02
HumanEval	DeepSeek	3	0.87	1
HumanEval	DeepSeek	4	0.82	0.97
HumanEval	DeepSeek	5	0.78	0.97
HumanEval	DeepSeek	6	0.74	0.99
HumanEval	DeepSeek	7	0.71	0.98
HumanEval	OLMoE	0	1	1
HumanEval	OLMoE	1	1.08	1.12
HumanEval	OLMoE	2	1.15	1.18
HumanEval	OLMoE	3	1.17	1.21
HumanEval	OLMoE	4	1.15	1.18
HumanEval	OLMoE	5	1.12	1.15
HumanEval	OLMoE	6	1.1	1.13
HumanEval	OLMoE	7	1.07	1.1
HumanEval	Phi	0	1	1
HumanEval	Phi	1	0.92	1.01
HumanEval	Phi	2	0.93	1
HumanEval	Phi	3	0.9	0.99
HumanEval	Phi	4	0.86	0.99
HumanEval	Phi	5	0.83	0.97
HumanEval	Phi	6	0.8	0.97
HumanEval	Phi	7	0.77	0.96
HumanEval	Qwen	0	1	1
HumanEval	Qwen	1	1.05	1.03
HumanEval	Qwen	2	1.06	1.04
HumanEval	Qwen	3	1.07	1.05
HumanEval	Qwen	4	1.03	1.06
HumanEval	Qwen	5	1	1.05
HumanEval	Qwen	6	0.97	1.05
HumanEval	Qwen	7	0.95	1.06
MTB Extract.	Mixtral	0	1	1
MTB Extract.	Mixtral	1	0.9	1
MTB Extract.	Mixtral	2	0.88	0.99
MTB Extract.	Mixtral	3	0.86	0.98
MTB Extract.	Mixtral	4	0.83	0.97
MTB Extract.	Mixtral	5	0.81	0.96
MTB Extract.	Mixtral	6	0.79	0.95
MTB Extract.	Mixtral	7	0.78	0.94
MTB Extract.	DeepSeek	0	1	1
MTB Extract.	DeepSeek	1	1	1
MTB Extract.	DeepSeek	2	1.09	1.1
MTB Extract.	DeepSeek	3	1.11	1.12
MTB Extract.	DeepSeek	4	1.1	1.11
MTB Extract.	DeepSeek	5	1.07	1.08
MTB Extract.	DeepSeek	6	1.03	0.99
MTB Extract.	DeepSeek	7	1	0.98
MTB Extract.	OLMoE	0	1	1
MTB Extract.	OLMoE	1	1.28	1.28
MTB Extract.	OLMoE	2	1.58	1.58
MTB Extract.	OLMoE	3	1.7	1.69
MTB Extract.	OLMoE	4	1.74	1.71
MTB Extract.	OLMoE	5	1.75	1.74
MTB Extract.	OLMoE	6	1.77	1.74
MTB Extract.	OLMoE	7	1.77	1.75
MTB Extract.	Phi	0	1	1
MTB Extract.	Phi	1	1	1
MTB Extract.	Phi	2	1.17	1.19
MTB Extract.	Phi	3	1.23	1.25
MTB Extract.	Phi	4	1.22	1.24
MTB Extract.	Phi	5	1.22	0.99
MTB Extract.	Phi	6	1.2	0.98
MTB Extract.	Phi	7	1.19	0.98
MTB Extract.	Qwen	0	1	1
MTB Extract.	Qwen	1	1.1	1.13
MTB Extract.	Qwen	2	1.18	1.2
MTB Extract.	Qwen	3	1.21	1.24
MTB Extract.	Qwen	4	1.19	1.21
MTB Extract.	Qwen	5	1.16	1.18
MTB Extract.	Qwen	6	1.14	1.16
MTB Extract.	Qwen	7	1.11	1.11

==> graphs_code/spec_utility.csv <==
speedup	utility_base	utility
1	1	1
1	1	1
0.89	0.96	0.896
0.87	0.93	0.868
0.81	0.86	0.802666667
0.75	0.8	0.746666667
0.7	0.75	0.7
0.66	0.7	0.653333333
0.63	0.67	0.625333333
1	1	1
1.09	1.21	1.106645833
1.14	1.28	1.170666667
1.09	1.24	1.134083333
1.04	1.18	1.079208333
1	1.15	1.051770833
0.97	1.1	1.006041667
0.94	1.06	0.969458333
1	1	1
0.87	0.89	0.880729167
0.81	0.84	0.83125
0.74	0.77	0.761979167
0.68	0.7	0.692708333
0.64	0.65	0.643229167
0.6	0.61	0.603645833
0.56	0.58	0.573958333
1	1	1
0.95	1.03	0.957041667
0.91	0.99	0.919875
0.85	0.92	0.854833333
0.79	0.85	0.789791667
0.74	0.8	0.743333333
0.7	0.75	0.696875
0.66	0.71	0.659708333
1	1	1
1	1	1
0.92	0.96	0.896
0.91	0.95	0.886666667
0.87	0.9	0.84
0.82	0.86	0.802666667
0.78	0.81	0.756
0.74	0.77	0.718666667
0.71	0.74	0.690666667
1	1	1
1.08	1.21	1.106645833
1.15	1.29	1.1798125
1.17	1.33	1.216395833
1.15	1.29	1.1798125
1.12	1.27	1.161520833
1.1	1.24	1.134083333
1.07	1.23	1.1249375
1	1	1
0.92	0.95	0.940104167
0.93	0.96	0.95
0.9	0.93	0.9203125
0.86	0.89	0.880729167
0.83	0.85	0.841145833
0.8	0.82	0.811458333
0.77	0.8	0.791666667
1	1	1
1.05	1.13	1.049958333
1.06	1.16	1.077833333
1.07	1.14	1.05925
1.03	1.06	0.984916667
1	1.08	1.0035
0.97	1.01	0.938458333
0.95	1.04	0.966333333
1	1	1
0.9	0.91	0.908104167
0.88	0.9	0.898125
0.86	0.87	0.8681875
0.83	0.85	0.848229167
0.81	0.82	0.818291667
0.79	0.81	0.8083125
0.78	0.79	0.788354167
1	1	1
1	1.08	1.008
1.09	1.17	1.092
1.11	1.18	1.101333333
1.1	1.18	1.101333333
1.07	1.12	1.045333333
1.03	1.08	1.008
1	1.06	0.989333333
1	1	1
1.28	1.43	1.307854167
1.58	1.78	1.627958333
1.7	1.87	1.710270833
1.74	1.9	1.737708333
1.75	1.93	1.765145833
1.77	1.93	1.765145833
1.77	1.93	1.765145833
1	1	1
1	1.04	1.029166667
1.17	1.21	1.197395833
1.23	1.27	1.256770833
1.22	1.26	1.246875
1.22	1.26	1.246875
1.2	1.23	1.2171875
1.19	1.21	1.197395833
1	1	1
1.1	1.23	1.142875
1.18	1.3	1.207916667
1.21	1.34	1.245083333
1.19	1.3	1.207916667
1.16	1.25	1.161458333
1.14	1.21	1.124291667
1.11	1.1	1.022083333
